A source-plane reassessment of the z=6--8 ultraviolet luminosity function behind Abell 2744: no requirement for additional faint-end curvature

We reassess the rest-frame ultraviolet luminosity function at $6\leq z<8$ behind Abell 2744 using public UNCOVER data. Seven-band artificial sources calibrate selection on the observed galaxies' fixed-aperture scale. The source-plane response maps total luminosity into measured bins, accounting for counterimages, flux errors, redshift migration and the magnification cut. Of 184 registry-de-duplicated sources, 114 in B6 ($6\leq z<7$) and 37 in B7 ($7\leq z<8$) enter the common fitted range of four compact-profile/SED calibrations. Their five-per-cent relative-peak response boundaries reach approximately $M_{1500}=-16.4$ to $-16.7$ and $-17.0$ to $-17.1$, respectively. Joint Poisson fits give curved-minus-Schechter $\Delta\mathrm{AIC}=+4.00$ and $+3.87$ to $+3.95$. The B6 value is the penalty for two extra parameters with no likelihood gain. A matched-area GLAFIC comparison leaves this ranking unchanged. We tested curvature in B6 or B7 that begins at $M_{\rm t}=-18.5$ or $-17.5$ and lowers the density by 21 or 60 per cent one magnitude fainter. With the fiducial PSF/blue-SED response held fixed, simulations detect these eight cases in only 5--26 per cent of trials, using null-calibrated detection thresholds with a 5 per cent false-positive rate, so the test sets no turnover exclusion limits. The observed counts do not require extra curvature beyond an unrestricted Schechter function. A steep, assumed 30-per-cent B6 contaminant template can produce a marginal preference for curvature. The result is conditional on the adopted source profiles, lens reconstruction and negligible residual contamination, and applies to this single sightline.

==> README.txt <==
arXiv replacement source for arXiv:2512.00730 (revised version)

Author: Xuheng Ma, Department of Physics, The University of Hong Kong

main.tex is the master file. It inputs supplementary_content.tex, which
appends the Supplementary Data after the references. Line numbers used
for journal review are removed. Build with pdflatex, bibtex, pdflatex,
pdflatex (main.bbl is included). The class file pasj02.cls and the
bibliography style pasj-astronomy.bst are included.

